Learning Perception-Aware Agile Flight in Cluttered Environments

Recently, neural control policies have outperformed existing model-based planning-and-control methods for autonomously navigating quadrotors through cluttered environments in minimum time. However, they are not perception aware, a crucial requirement in vision-based navigation due to the camera's limited field of view and the underactuated nature of a quadrotor. We propose a learning-based system that achieves perception-aware, agile flight in cluttered environments. Our method combines imitation learning with reinforcement learning (RL) by leveraging a privileged learning-by-cheating framework. Using RL, we first train a perception-aware teacher policy with full-state information to fly in minimum time through cluttered environments. Then, we use imitation learning to distill its knowledge into a vision-based student policy that only perceives the environment via a camera. Our approach tightly couples perception and control, showing a significant advantage in computation speed (10 times faster) and success rate. We demonstrate the closed-loop control performance using hardware-in-the-loop simulation.

==> Reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

AE comment: The reviewers found the tackled problem
interesting, and the methodology has merits. However, the
reviewers have raised a number of valid concerns about the
clarity of the presentation of the paper. For example,
reward function design. Also, Reviewers 1 and 3 questioned
the possibility of the student policy memorizing (i.e.
overfitting) the teacher policy which requires more testing
to confirm the results. In addition to the already provided
results, it would be illustrative to demonstrate cases
where the proposed method would probably underperform or
fail.



Reviewer 1 


In the paper titled Learning Perception-Aware Agile Flight
in Cluttered Environments, the authors propose a
reinforcement learning-based approach using a concept of
imitation learning, where a teacher policy is usually
trained with more information than usually available in
real-world scenario and then student policy tries to mimic
teachers action or sometimes hidden states also. In this
work, the student policy has a depth image as input with
partial state information while the teacher policy is
trained with full state information. In general, the paper
is well written and easy to follow. The application is also
interesting, and the results and claims are impressive but
need more analysis to verify the results. The comments and
questions to authors can be found below
1)	During the training of teacher policy, how do you
guarantee the stability/controllability of the UAV subject
to the actions generated by the policy? Or is it not
guaranteed but learned?
2)	Training an auto-encoder just to reduce the
dimensionality doesnt seem to be very attractive,
particularly looking at the loss function in eq (2) which
is just a normal reconstruction loss and at best it will
just try to embed as much information as possible from the
input image. However, here what you are interested in is
the extraction of that privileged information available to
the teacher policy.
Did you consider formulating a loss function which would
efficiently extract the useful information instead of
naively compressing the input image into a latent feature
vector?
3)	In the 2nd paragraph of section III C, the authors
state that they use a three-layers MLP as decoder. Usually,
deconvolution or transposed convolution layers are used in
decoder architecture. Please clarify?
4)	Reinforcement learning or other learning-based
approaches can be very sensitive to model mismatches,
unmodeled disturbances, sensor noises and delays etc. How
did you tackle this in your framework, not much detail
could be found, however the authors claim that they did
HITL experiments and achieved over 50 km/h speed.
a.	What was the success rate in HITL?
b.	How do you think the lag from camera (which is more
significant than any other sensor delays in a common UAV
system) would affect your approach and the speeds you can
achieve?
c.	Did you compare the response of the simulated UAV
system with the actual UAV system in HITL, subject to the
same actions from your trained policy?
5)	How can you ensure that your student policy is
actually relying on the information from vision and not
overfitting to the teacher policy?
a.	Did you conduct any tests to show that the student
policy is actually extracting and using the information
from the depth image input? For example after training if
you change something in the environment and deploy your
student policy, how does it perform?
6)	Can you prove that your trained policy is not
overfitting to the environment as well as UAV physical
parameters and just learning to fly a specific trajectory
given a very small set of randomizations in parameters and
starting conditions. For example, if you train on Columns
how would it perform in Office and vice versa? In this case
it would not be fair to compare with the other approaches
that use online optimization. Because you can use the
physical constraints and model of the UAV to find the
optimal trajectory offline and tune a robust controller
that can follow that trajectory subject to disturbances.
7)	  The results in Table 1 show that most of the time
the vision-based student policy has lower flight time than
the state-based teacher policy. It doesnt make sense at
all since the student policy is basically supervised by the
teacher policy and no additional loss is used (referring to
eq 3). Sometimes even the difference is much significant.
This needs further analysis and explanation. 
In conclusion, some of the questions are major and making
the results questionable/unbelievable. Also some big claims
such as flying at 50 km/h can be misleading as it is done
in simulation environment where the effect of delay and
model mismatches as well as randomization of the
environment is not taken into consideration (apparently).
However, the work is interesting and can lead to promising
results but as of now there are many open questions to be
answered.

Reviewer 2  

Paper: Learning Perception-Aware Agile Flight in Cluttered
Environments
The paper research area is relevant since it has the
potential to significantly reduce onboard trajectory
planning time in cluttered environments. The proposed HITL
makes sense. 

The major drawback of this work is that it claims
perception-aware and minimum-time navigation method. These
two goals may compete with each other in a nonlinear way.
For example, a limited FOV would prevent the quadrotor from
flying at large angles. Flying at large angles, on the
other hand, would cause motor saturation which should be
handled properly.
The above concern is the main challenge, in my opinion,
when optimizing for perception-awareness and minimum-time
together. But the authors failed at discussing the
associated challenges appropriately.

Another major drawback is the lack of clarity on many
technical details, and also the lack of rigor.
Examples of the above concern:
The variable \gamma(t) is not defined appropriately. It is
not clear to me.
The reward function after Eq. (1) is mysterious and
requires reward hacking which is well-known to be
problematic.
Why the angular velocity is penalized when time optimality
is needed?
My understanding is that time-optimal discrete-time systems
have deadbeat controllers. Did your optimal policy result
in deadbeat control?
I could see some results that I could not explain in the
experimental part. How did the Vision-based (student)
out-performed [6], which is by definition time-optimal?
The paper seems to present results with incomplete insight,
therefore it is not ready for acceptance at the current
stage.


Reviewer 3  

The goal of this work is to fly a quadrotor through an
environment with obstacles, passing intermediate goals in
minimal time. The challenge is to maximally exploit the
dynamic capabilities of the drone while not relying on
global, a priori knowledge of the environment but just
local sensor information (depth image, linear velocity and
orientation). The proposed approach is based on training a
teacher policy with access to full state information which
is guided in the training by a topological planner and a
training curriculum (appears very similar to [1]). This
teacher policy is then distilled into a student policy
which uses a pre-trained embedding of the depth image as
well as linear velocity and orientation to predict the next
action of the teacher policy. 

Critique:
1. The environment (as seen by the student policy) is
heavily partially observable (as can be e.g. seen by
pausing the last part of the supplied video) and there is
no way the student policy could take this kind of optimal
actions just based on its current linear velocity,
orientation and depth image without overfitting/memorising
the environment. E.g. how the policy is supposed to know
where to go if the goal is not in the field of view?
Because of this, the policy can not be expected to learn an
obstacle avoidance policy but rather just memorise the
actions of the teacher policy for these particular
environments. A proper evaluation would contain a (held
out) test set of environments
2. Also, the effect of the perception awareness does not
seem to show up here because the camera is unaligned with
the direction of motion of the quadrotor for large parts of
the trajectory
3. The real-world experiments dont support the main
contribution because they just replace the simulation of
the dynamics while the visual part (which has a huge
reality gap and also could be challenging to run with just
on-board compute). The transferability of (full-state)
policies from simulation to reality has been shown in
earlier work by a similar set of authors and is probably
attributable to their dynamics simulator being well-tuned
to the properties of the real system.
4. The similarities and differences (topological guiding
path, progress maximisation, curriculum learning) of the RL
approach to [1] are not clear. Given that apart from the
perception awareness term, the reward function is the same
I would assume that that is the only difference between the
teacher policy and the policy trained in [1]. In this case,
the ablation study for the importance of the perception
awareness would be the most important result but
unfortunately, it is not very thorough. Im particularly
unconfident in its results' correctness given that the
vision-based policy is so much better (circa 3-4 standard
deviations apart) than the state-based one in the
perception-aware case. This is unexpected because the upper
bound for the performance of the vision-based policy should
be the performance of its teacher policy.
5. The weights used in the reward function are not provided
(one of the many hurdles one would face to replicate these
results)
6. The baselines (sampling-based planning + MPC) seem weak
(not properly tuned?) and contradict the results in [1]?

Further remarks:
1. Figure 2: It would be helpful if the RGB and camera
images correspond to the same situation (with e.g. a goal
in view, so the viewer can verify that the goal can
actually be identified from the depth image)
2. The curriculum training is mentioned but no details on
the curriculum are given
3. The specification of the auto-encoder decoder
(three-layer MLP) seems inaccurate/implausible
4. The forest environment is mentioned out of the blue (not
introduced/mentioned before)
5. The pre-training of the auto-encoder is probably harmful
to the results because the policy is overfitting/memorising
the environments anyways (which could be done by directly
regressing the teacher's outputs from the linear velocity,
orientation and depth image inputs)



----------------------------------------
Comments on Video Attachment:

The video is very well presented. 
Comments to author (Editor)
================================

The authors should consider the reviewers comments to
improve their research work.


----------------------------------------
Comments on Video Attachment:

The video does not provides extra information that
clarifies details about the article.

==> Reviews/Review37953.txt <==
Reviewer 3 of ICRA 2023 submission 2085

Comments to the author
======================

In the paper titled Learning Perception-Aware Agile Flight
in Cluttered Environments, the authors propose a
reinforcement learning-based approach using a concept of
imitation learning, where a teacher policy is usually
trained with more information than usually available in
real-world scenario and then student policy tries to mimic
teachers action or sometimes hidden states also. In this
work, the student policy has a depth image as input with
partial state information while the teacher policy is
trained with full state information. In general, the paper
is well written and easy to follow. The application is also
interesting, and the results and claims are impressive but
need more analysis to verify the results. The comments and
questions to authors can be found below
1)	During the training of teacher policy, how do you
guarantee the stability/controllability of the UAV subject
to the actions generated by the policy? Or is it not
guaranteed but learned?
2)	Training an auto-encoder just to reduce the
dimensionality doesnt seem to be very attractive,
particularly looking at the loss function in eq (2) which
is just a normal reconstruction loss and at best it will
just try to embed as much information as possible from the
input image. However, here what you are interested in is
the extraction of that privileged information available to
the teacher policy.
Did you consider formulating a loss function which would
efficiently extract the useful information instead of
naively compressing the input image into a latent feature
vector?
3)	In the 2nd paragraph of section III C, the authors
state that they use a three-layers MLP as decoder. Usually,
deconvolution or transposed convolution layers are used in
decoder architecture. Please clarify?
4)	Reinforcement learning or other learning-based
approaches can be very sensitive to model mismatches,
unmodeled disturbances, sensor noises and delays etc. How
did you tackle this in your framework, not much detail
could be found, however the authors claim that they did
HITL experiments and achieved over 50 km/h speed.
a.	What was the success rate in HITL?
b.	How do you think the lag from camera (which is more
significant than any other sensor delays in a common UAV
system) would affect your approach and the speeds you can
achieve?
c.	Did you compare the response of the simulated UAV
system with the actual UAV system in HITL, subject to the
same actions from your trained policy?
5)	How can you ensure that your student policy is
actually relying on the information from vision and not
overfitting to the teacher policy?
a.	Did you conduct any tests to show that the student
policy is actually extracting and using the information
from the depth image input? For example after training if
you change something in the environment and deploy your
student policy, how does it perform?
6)	Can you prove that your trained policy is not
overfitting to the environment as well as UAV physical
parameters and just learning to fly a specific trajectory
given a very small set of randomizations in parameters and
starting conditions. For example, if you train on Columns
how would it perform in Office and vice versa? In this case
it would not be fair to compare with the other approaches
that use online optimization. Because you can use the
physical constraints and model of the UAV to find the
optimal trajectory offline and tune a robust controller
that can follow that trajectory subject to disturbances.
7)	  The results in Table 1 show that most of the time
the vision-based student policy has lower flight time than
the state-based teacher policy. It doesnt make sense at
all since the student policy is basically supervised by the
teacher policy and no additional loss is used (referring to
eq 3). Sometimes even the difference is much significant.
This needs further analysis and explanation. 
In conclusion, some of the questions are major and making
the results questionable/unbelievable. Also some big claims
such as flying at 50 km/h can be misleading as it is done
in simulation environment where the effect of delay and
model mismatches as well as randomization of the
environment is not taken into consideration (apparently).
However, the work is interesting and can lead to promising
results but as of now there are many open questions to be
answered. 


Comments on the Video Attachment
================================

The video is very good and interesting.

==> Reviews/Review37955.txt <==
Reviewer 4 of ICRA 2023 submission 2085

Comments to the author
======================

See the attachment

Comments on the Video Attachment
================================

Thanks for the excellent video
It summarizes the paper quite well

==> Reviews/Review42119.txt <==
Reviewer 8 of ICRA 2023 submission 2085

Comments to the author
======================

Approach:

The goal of this work is to fly a quadrotor through an
environment with obstacles, passing intermediate goals in
minimal time. The challenge is to maximally exploit the
dynamic capabilities of the drone while not relying on
global, a priori knowledge of the environment but just
local sensor information (depth image, linear velocity and
orientation). The proposed approach is based on training a
teacher policy with access to full state information which
is guided in the training by a topological planner and a
training curriculum (appears very similar to [1]). This
teacher policy is then distilled into a student policy
which uses a pre-trained embedding of the depth image as
well as linear velocity and orientation to predict the next
action of the teacher policy. 

Critique:
1. The environment (as seen by the student policy) is
heavily partially observable (as can be e.g. seen by
pausing the last part of the supplied video) and there is
no way the student policy could take this kind of optimal
actions just based on its current linear velocity,
orientation and depth image without overfitting/memorising
the environment. E.g. how the policy is supposed to know
where to go if the goal is not in the field of view?
Because of this, the policy can not be expected to learn an
obstacle avoidance policy but rather just memorise the
actions of the teacher policy for these particular
environments. A proper evaluation would contain a (held
out) test set of environments
2. Also, the effect of the perception awareness does not
seem to show up here because the camera is unaligned with
the direction of motion of the quadrotor for large parts of
the trajectory
3. The real-world experiments dont support the main
contribution because they just replace the simulation of
the dynamics while the visual part (which has a huge
reality gap and also could be challenging to run with just
on-board compute). The transferability of (full-state)
policies from simulation to reality has been shown in
earlier work by a similar set of authors and is probably
attributable to their dynamics simulator being well-tuned
to the properties of the real system.
4. The similarities and differences (topological guiding
path, progress maximisation, curriculum learning) of the RL
approach to [1] are not clear. Given that apart from the
perception awareness term, the reward function is the same
I would assume that that is the only difference between the
teacher policy and the policy trained in [1]. In this case,
the ablation study for the importance of the perception
awareness would be the most important result but
unfortunately, it is not very thorough. Im particularly
unconfident in its results' correctness given that the
vision-based policy is so much better (circa 3-4 standard
deviations apart) than the state-based one in the
perception-aware case. This is unexpected because the upper
bound for the performance of the vision-based policy should
be the performance of its teacher policy.
5. The weights used in the reward function are not provided
(one of the many hurdles one would face to replicate these
results)
6. The baselines (sampling-based planning + MPC) seem weak
(not properly tuned?) and contradict the results in [1]?

Further remarks:
1. Figure 2: It would be helpful if the RGB and camera
images correspond to the same situation (with e.g. a goal
in view, so the viewer can verify that the goal can
actually be identified from the depth image)
2. The curriculum training is mentioned but no details on
the curriculum are given
3. The specification of the auto-encoder decoder
(three-layer MLP) seems inaccurate/implausible
4. The forest environment is mentioned out of the blue (not
introduced/mentioned before)
5. The pre-training of the auto-encoder is probably harmful
to the results because the policy is overfitting/memorising
the environments anyways (which could be done by directly
regressing the teacher's outputs from the linear velocity,
orientation and depth image inputs)

Comments on the Video Attachment
================================

The visualizations are excellent but they don't seem to
always correspond to the spoken description (e.g. the
topological guiding paths are not visible, same for the
curriculum learning part). The forest environment is not as
well described as the other o
